SUP-NeRF: A Streamlined Unification of Pose Estimation and NeRF for Monocular 3D Object Reconstruction

Monocular 3D reconstruction for categorical objects heavily relies on accurately perceiving each object's pose. While gradient-based optimization in a NeRF framework updates the initial pose, this paper highlights that scale-depth ambiguity in monocular object reconstruction causes failures when the initial pose deviates moderately from the true pose. Consequently, existing methods often depend on a third-party 3D object to provide an initial object pose, leading to increased complexity and generalization issues. To address these challenges, we present SUP-NeRF, a Streamlined Unification of object Pose estimation and NeRF-based object reconstruction. SUP-NeRF decouples the object's dimension estimation and pose refinement to resolve the scale-depth ambiguity, and introduces a camera-invariant projected-box representation that generalizes cross different domains. While using a dedicated pose estimator that smoothly integrates into an object-centric NeRF, SUP-NeRF is free from external 3D detectors. SUP-NeRF achieves state-of-the-art results in both reconstruction and pose estimation tasks on the nuScenes dataset. Furthermore, SUP-NeRF exhibits exceptional cross-dataset generalization on the KITTI and Waymo datasets, surpassing prior methods with up to 50\% reduction in rotation and translation error.

==> figs/eval_results/Joint_opt_vary_models.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.57 11.22 11.17 13.28 14.16 15.24 15.77]
    depth err: [11.25  0.7   0.72  0.66  0.64  0.62  0.6 ]
    R err: [88.14  6.99  7.02  6.9   6.85  6.89  6.93]
    T err: [6.07 0.65 0.65 0.65 0.66 0.68 0.73]
    code save iters cross-view: [0, 5, 10, 20, 50, 100]
    psnr cross-view: [7.39 7.03 7.22 7.17 7.07 6.92]
    depth err cross-view: [0.87 0.92 0.9  0.89 0.9  0.91]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39_wo_shortcut/codes+poses.pth
    psnr: [ 3.47  9.38 10.92 12.58 13.71 14.91 15.43]
    depth err: [11.2   0.97  0.9   0.84  0.81  0.78  0.74]
    R err: [91.5  10.44 10.26  9.88  9.67  9.49  9.39]
    T err: [6.04 0.76 0.76 0.76 0.76 0.75 0.76]
    code save iters cross-view: [0, 5, 10, 20, 50, 100]
    psnr cross-view: [7.16 7.53 7.55 7.61 7.63 7.52]
    depth err cross-view: [0.93 0.92 0.89 0.87 0.86 0.87]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15//autorfmix0130_refiner_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.4  10.92 11.42 13.07 14.01 15.14 15.56]
    depth err: [11.24  0.85  0.84  0.78  0.73  0.7   0.68]
    R err: [89.86  8.32  8.36  8.28  8.1   7.95  7.93]
    T err: [6.04 0.74 0.74 0.74 0.74 0.75 0.79]
    code save iters cross-view: [0, 5, 10, 20, 50, 100]
    psnr cross-view: [6.95 6.99 7.14 7.09 7.01 6.91]
    depth err cross-view: [0.94 0.95 0.94 0.95 0.95 0.95]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15//codenerf_refiner_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.17  8.46  8.55 11.29 12.59 13.97 14.66]
    depth err: [11.15  0.81  0.78  0.72  0.69  0.67  0.65]
    R err: [91.48  7.71  7.81  7.84  7.76  7.61  7.54]
    T err: [6.05 0.7  0.7  0.71 0.72 0.74 0.78]
    code save iters cross-view: [0, 5, 10, 20, 50, 100]
    psnr cross-view: [8.5  8.35 8.22 7.92 7.86 7.61]
    depth err cross-view: [0.7  0.68 0.69 0.72 0.75 0.77]


==> figs/eval_results/Joint_opt_vary_models_new_infer.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.36 10.55 11.18 14.42 16.37 18.71 20.13]
    depth err: [11.28  0.68  0.67  0.63  0.6   0.58  0.57]
    R err: [86.75  6.97  6.96  6.87  6.93  6.99  7.02]
    T err: [6.04 0.64 0.64 0.65 0.66 0.69 0.75]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39_wo_shortcut/codes+poses.pth
    psnr: [ 3.49  8.7  11.06 13.88 15.77 18.04 19.47]
    depth err: [11.19  0.94  0.86  0.79  0.76  0.73  0.71]
    R err: [86.75 10.12  9.96  9.57  9.38  9.22  9.17]
    T err: [6.04 0.75 0.75 0.74 0.74 0.74 0.75]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//autorfmix0130_refiner_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 6.87 10.92 11.28 12.25 13.52 15.66 17.47]
    depth err: [11.28  0.84  0.82  0.78  0.73  0.66  0.63]
    R err: [88.5   7.98  8.04  8.46  8.75  8.65  8.23]
    T err: [6.07 0.7  0.7  0.7  0.72 0.74 0.79]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//codenerf_refiner_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 4.19  7.63  8.05 11.47 13.44 15.99 17.75]
    depth err: [11.24  0.87  0.83  0.75  0.72  0.69  0.66]
    R err: [94.05 10.57 10.57 10.38 10.16  9.75  9.56]
    T err: [6.07 0.72 0.72 0.72 0.73 0.76 0.8 ]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//autorfmix0130_refiner_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39_anglim20deg/codes+poses.pth
    psnr: [ 6.93 10.91 11.27 12.25 13.53 15.64 17.43]
    depth err: [11.22  0.85  0.83  0.79  0.74  0.67  0.64]
    R err: [94.1   8.    8.04  8.49  8.78  8.72  8.34]
    T err: [6.04 0.7  0.7  0.71 0.72 0.75 0.79]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//autorfmix0207_refiner_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.44  9.67 10.34 13.67 15.44 17.52 18.9 ]
    depth err: [11.23  0.79  0.76  0.71  0.68  0.66  0.65]
    R err: [89.78  8.26  8.27  7.98  7.87  7.87  7.92]
    T err: [6.05 0.7  0.7  0.7  0.71 0.74 0.79]

Process finished with exit code 0



==> figs/eval_results/UPNerf_vary_dl_iters.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_1_epoch_39/codes+poses.pth
    psnr: [ 3.35  9.28 10.39 11.75 13.1  14.45 15.21]
    depth err: [11.21  1.41  1.31  1.24  1.19  1.14  1.09]
    R err: [94.39 15.73 15.22 14.64 14.08 13.31 12.78]
    T err: [6.06 1.52 1.52 1.51 1.5  1.48 1.44]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_2_epoch_39/codes+poses.pth
    psnr: [ 3.56 10.71 11.19 13.07 14.07 15.12 15.81]
    depth err: [11.25  0.8   0.8   0.74  0.72  0.7   0.68]
    R err: [93.8   8.23  8.1   7.96  7.86  7.81  7.84]
    T err: [6.03 0.78 0.78 0.78 0.78 0.8  0.84]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.57 11.22 11.17 13.28 14.16 15.24 15.77]
    depth err: [11.25  0.7   0.72  0.66  0.64  0.62  0.6 ]
    R err: [88.14  6.99  7.02  6.9   6.85  6.89  6.93]
    T err: [6.07 0.65 0.65 0.65 0.66 0.68 0.73]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_5_epoch_39/codes+poses.pth
    psnr: [ 3.51 11.32 11.31 12.36 13.9  15.32 15.76]
    depth err: [11.33  0.69  0.69  0.67  0.63  0.61  0.59]
    R err: [90.16  7.    6.92  6.87  6.82  6.85  6.9 ]
    T err: [6.06 0.66 0.66 0.66 0.67 0.7  0.75]

Process finished with exit code 0



==> figs/eval_results/UPNerf_vary_epoch.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_9/codes+poses.pth
    psnr: [ 4.08  9.89 10.4  11.86 12.74 13.59 13.97]
    depth err: [11.18  0.98  0.98  0.89  0.87  0.84  0.81]
    R err: [89.98  9.81  9.76  9.42  9.28  9.2   9.22]
    T err: [6.03 0.88 0.88 0.87 0.87 0.88 0.89]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_19/codes+poses.pth
    psnr: [ 3.92 11.04 10.99 12.76 13.54 14.44 14.98]
    depth err: [11.25  0.76  0.8   0.72  0.7   0.68  0.65]
    R err: [89.89  7.15  7.21  7.02  7.03  7.08  7.11]
    T err: [6.06 0.68 0.68 0.68 0.69 0.7  0.73]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_29/codes+poses.pth
    psnr: [ 3.99 11.44 11.03 13.1  13.99 15.06 15.44]
    depth err: [11.28  0.73  0.78  0.7   0.69  0.67  0.64]
    R err: [89.95  7.2   7.29  7.09  7.1   7.16  7.23]
    T err: [6.06 0.57 0.57 0.57 0.57 0.58 0.6 ]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.57 11.22 11.17 13.28 14.16 15.24 15.77]
    depth err: [11.25  0.7   0.72  0.66  0.64  0.62  0.6 ]
    R err: [88.14  6.99  7.02  6.9   6.85  6.89  6.93]
    T err: [6.07 0.65 0.65 0.65 0.66 0.68 0.73]



==> figs/eval_results/UPNerf_vary_opt_method.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 3.43  4.34  5.16  6.95  8.59 10.63 11.85]
    depth err: [11.15 10.98 10.8  10.3   9.87  9.41  9.14]
    R err: [92.81 92.77 92.77 92.69 92.44 92.12 92.03]
    T err: [6.04 6.03 6.03 6.02 6.01 5.98 5.96]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.57 11.22 11.17 13.28 14.16 15.24 15.77]
    depth err: [11.25  0.7   0.72  0.66  0.64  0.62  0.6 ]
    R err: [88.14  6.99  7.02  6.9   6.85  6.89  6.93]
    T err: [6.07 0.65 0.65 0.65 0.66 0.68 0.73]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15//test_nuscenes_opt_pose_2_poss_err_full_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 7.5   8.75  9.88 11.16 12.34 13.8  14.45]
    depth err: [2.42 2.33 2.27 2.16 2.11 2.05 1.99]
    R err: [25.16 25.16 25.14 25.08 24.95 24.76 24.62]
    T err: [2.88 2.87 2.87 2.87 2.86 2.84 2.82]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15//test_nuscenes_opt_pose_2_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 7.46 10.35 10.49 12.52 13.62 14.82 15.35]
    depth err: [2.44 0.83 0.81 0.76 0.72 0.69 0.68]
    R err: [25.16 11.08 11.06 10.78 10.61 10.43 10.3 ]
    T err: [2.89 4.24 4.24 4.24 4.24 4.26 4.29]

Process finished with exit code 0



==> figs/eval_results/kitti_joint_opt_vary_models_new_infer.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39_best/codes+poses.pth
    psnr: [ 0.45  3.95  6.46 10.47 12.07 14.06 15.22]
    depth err: [9.83 2.19 1.93 1.65 1.6  1.54 1.49]
    R err: [89.64  6.79  6.71  6.76  6.78  6.89  6.99]
    T err: [6.16 1.06 1.06 1.05 1.04 1.01 0.97]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39_wo_shortcut/codes+poses.pth
    psnr: [ 0.37  3.98  6.52 10.3  11.98 14.01 15.24]
    depth err: [9.91 1.82 1.6  1.38 1.31 1.25 1.21]
    R err: [91.05 14.28 14.37 14.61 14.3  13.88 13.71]
    T err: [6.16 1.23 1.23 1.23 1.24 1.25 1.28]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_autorfmix0130_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 2.66  5.5   5.87  7.25  9.01 11.78 13.56]
    depth err: [9.87 2.7  2.65 2.45 2.22 1.89 1.69]
    R err: [89.44  8.58  8.36  8.89 10.59 11.11 10.75]
    T err: [6.16 1.42 1.41 1.39 1.34 1.24 1.13]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_codenerf_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 0.98  3.77  6.04  8.84 10.63 12.88 14.3 ]
    depth err: [9.86 2.59 2.44 2.09 1.9  1.76 1.65]
    R err: [89.67  8.72  8.63  8.72  9.07  9.11  9.1 ]
    T err: [6.16 1.43 1.43 1.42 1.4  1.34 1.26]

Process finished with exit code 0



==> figs/eval_results/kitti_joint_opt_vary_models_new_infer2.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39_best/codes+poses.pth
    psnr: [ 0.45  3.95  6.46 10.47 12.07 14.06 15.22]
    depth err: [9.83 2.19 1.93 1.65 1.6  1.54 1.49]
    R err: [89.64  6.79  6.71  6.76  6.78  6.89  6.99]
    T err: [6.16 1.06 1.06 1.05 1.04 1.01 0.97]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39_wo_shortcut/codes+poses.pth
    psnr: [ 0.37  3.98  6.52 10.3  11.98 14.01 15.24]
    depth err: [9.91 1.82 1.6  1.38 1.31 1.25 1.21]
    R err: [91.05 14.28 14.37 14.61 14.3  13.88 13.71]
    T err: [6.16 1.23 1.23 1.23 1.24 1.25 1.28]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_codenerf_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 0.98  3.77  6.04  8.84 10.63 12.88 14.3 ]
    depth err: [9.86 2.59 2.44 2.09 1.9  1.76 1.65]
    R err: [89.67  8.72  8.63  8.72  9.07  9.11  9.1 ]
    T err: [6.16 1.43 1.43 1.42 1.4  1.34 1.26]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_autorfmix0207_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 0.38  3.23  5.05  9.38 11.19 13.15 14.35]
    depth err: [9.85 2.58 2.41 2.   1.86 1.73 1.62]
    R err: [89.36  8.7   8.45  8.6   8.92  8.93  8.92]
    T err: [6.15 1.42 1.41 1.39 1.37 1.3  1.2 ]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//autorf_fcos3d/autorf0207_test_kitti_opt_pose_1_poss_pred_det3d_epoch_39/codes+poses.pth
    psnr: [ 2.5   5.7   7.47  9.02 10.71 12.69 13.92]
    depth err: [2.65 2.35 2.22 2.1  2.   1.89 1.79]
    R err: [11.15 11.52 11.85 12.03 12.16 12.11 12.05]
    T err: [2.25 2.23 2.21 2.19 2.16 2.08 1.98]

Process finished with exit code 0



==> figs/eval_results/kitti_vary_opt_method.txt <==
iters: [0, 1, 2, 3, 5, 10, 20, 31]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_new_infer//test_kitti_opt_pose_1_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 4.09  4.09  6.86  8.9   9.83 10.81 12.14 12.92]
    depth err: [1.46 1.46 1.2  1.04 0.94 0.9  0.84 0.79]
    R err: [0.   0.   1.49 2.28 2.9  2.97 2.92 2.89]
    T err: [0.   0.   0.04 0.05 0.07 0.08 0.13 0.17]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_new_infer//test_kitti_opt_pose_1_poss_err_full_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [0.55 0.55 0.73 0.95 1.61 3.1  4.97 6.37]
    depth err: [10.31 10.31 10.27 10.22 10.1   9.85  9.46  9.18]
    R err: [88.74 88.74 88.76 88.83 89.01 89.47 89.89 90.06]
    T err: [5.79 5.79 5.77 5.76 5.75 5.7  5.64 5.58]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_new_infer//test_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 0.54  3.79  4.93  5.06  7.84 10.27 11.91 12.77]
    depth err: [10.31  2.14  1.71  1.58  1.35  1.16  1.09  1.05]
    R err: [90.21 22.74 15.28 14.31 14.7  15.06 14.76 14.52]
    T err: [5.78 1.33 1.08 0.93 0.93 0.94 0.95 0.97]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_new_infer//test_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 0.54  3.79  4.93  5.06  7.84 10.27 11.91 12.77]
    depth err: [10.31  2.14  1.71  1.58  1.35  1.16  1.09  1.05]
rot_flip_ratio_last: 0.03861412324781804
    R err: [90.21 16.23  8.42  7.52  7.96  8.49  8.2   7.92]
    T err: [5.78 1.33 1.08 0.93 0.93 0.94 0.95 0.97]

Process finished with exit code 0



==> figs/eval_results/kitti_vary_opt_method_new_infer.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_kitti_opt_pose_1_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 3.43  7.72  9.84 10.74 12.45 14.42 15.56]
    depth err: [1.38 1.   0.88 0.86 0.81 0.76 0.71]
    R err: [0.   1.46 2.19 2.63 2.73 2.87 2.96]
    T err: [0.   0.03 0.04 0.05 0.08 0.14 0.23]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_kitti_opt_pose_1_poss_err_full_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [0.36 0.72 1.2  2.52 4.63 7.64 9.78]
    depth err: [9.89 9.84 9.78 9.59 9.28 8.83 8.5 ]
    R err: [89.67 89.69 89.74 89.92 90.18 90.42 90.5 ]
    T err: [6.16 6.15 6.15 6.13 6.11 6.07 6.02]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_kitti_opt_pose_2_poss_err_full_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 4.85  6.77  7.61  9.03 10.67 12.76 14.03]
    depth err: [2.66 2.57 2.54 2.5  2.45 2.4  2.37]
    R err: [35.1  35.13 35.13 35.04 34.95 34.82 34.78]
    T err: [3.55 3.55 3.55 3.55 3.56 3.58 3.62]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 0.38  5.02  7.61 10.93 12.67 14.59 15.69]
    depth err: [9.89 1.45 1.27 1.12 1.08 1.05 1.03]
    R err: [90.5   8.85  9.03  9.34  9.09  8.84  8.74]
    T err: [6.16 1.37 1.37 1.38 1.39 1.42 1.48]

Process finished with exit code 0



==> figs/eval_results/kitti_vary_opt_method_new_infer2.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_kitti_opt_pose_1_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 3.43  7.72  9.84 10.74 12.45 14.42 15.56]
    depth err: [1.38 1.   0.88 0.86 0.81 0.76 0.71]
    R err: [0.   1.46 2.19 2.63 2.73 2.87 2.96]
    T err: [0.   0.03 0.04 0.05 0.08 0.14 0.23]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_kitti_opt_pose_1_poss_err_full_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [0.36 0.72 1.2  2.52 4.63 7.64 9.78]
    depth err: [9.89 9.84 9.78 9.59 9.28 8.83 8.5 ]
    R err: [89.67 89.69 89.74 89.92 90.18 90.42 90.5 ]
    T err: [6.16 6.15 6.15 6.13 6.11 6.07 6.02]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_kitti_opt_pose_2_poss_err_full_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 4.85  6.77  7.61  9.03 10.67 12.76 14.03]
    depth err: [2.66 2.57 2.54 2.5  2.45 2.4  2.37]
    R err: [35.1  35.13 35.13 35.04 34.95 34.82 34.78]
    T err: [3.55 3.55 3.55 3.55 3.56 3.58 3.62]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_kitti_opt_pose_1_poss_pred_fcos3d_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 1.61  3.91  6.07  8.16 10.23 12.78 14.25]
    depth err: [2.87 2.5  2.3  2.16 2.06 1.94 1.85]
    R err: [11.17 11.26 11.52 11.84 12.16 12.15 12.14]
    T err: [2.25 2.23 2.22 2.2  2.16 2.09 1.99]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 0.38  5.02  7.61 10.93 12.67 14.59 15.69]
    depth err: [9.89 1.45 1.27 1.12 1.08 1.05 1.03]
    R err: [90.5   8.85  9.03  9.34  9.09  8.84  8.74]
    T err: [6.16 1.37 1.37 1.38 1.39 1.42 1.48]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39_best/codes+poses.pth
    psnr: [ 0.45  3.95  6.46 10.47 12.07 14.06 15.22]
    depth err: [9.83 2.19 1.93 1.65 1.6  1.54 1.49]
    R err: [89.64  6.79  6.71  6.76  6.78  6.89  6.99]
    T err: [6.16 1.06 1.06 1.05 1.04 1.01 0.97]
Process finished with exit code 0



==> figs/eval_results/kitti_vary_opt_method_new_infer3.txt <==
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39_best/codes+poses.pth
    psnr: [ 0.45  3.95  6.46 10.47 12.07 14.06 15.22]
    depth err: [9.83 2.19 1.93 1.65 1.6  1.54 1.49]
    R err: [89.64  6.79  6.71  6.76  6.78  6.89  6.99]
    T err: [6.16 1.06 1.06 1.05 1.04 1.01 0.97]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//finetune_test_kitti_opt_pose_4_poss_err_full_reg_iters_3_epoch_19/codes+poses.pth
    psnr: [ 0.43  3.59  5.76 10.2  11.62 13.43 14.55]
    depth err: [9.85 2.49 2.23 1.88 1.87 1.84 1.83]
    R err: [90.49  5.89  5.79  5.79  5.88  5.92  5.92]
    T err: [6.16 1.34 1.33 1.34 1.35 1.35 1.35]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//finetune_test_kitti_opt_pose_4_ada_posecode_poss_err_full_reg_iters_3_epoch_19/codes+poses.pth
    psnr: [ 0.44  3.69  5.88 10.27 11.73 13.53 14.62]
    depth err: [9.84 2.4  2.15 1.74 1.6  1.51 1.5 ]
    R err: [89.9   5.92  5.81  5.83  5.95  6.08  6.23]
    T err: [6.16 1.28 1.27 1.2  1.06 1.01 1.01]

Process finished with exit code 0


==> figs/eval_results/nuscenes_joint_opt_vary_models_new_infer2.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.36 10.55 11.18 14.42 16.37 18.71 20.13]
    depth err: [11.28  0.68  0.67  0.63  0.6   0.58  0.57]
    R err: [86.75  6.97  6.96  6.87  6.93  6.99  7.02]
    T err: [6.04 0.64 0.64 0.65 0.66 0.69 0.75]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39_wo_shortcut/codes+poses.pth
    psnr: [ 3.49  8.7  11.06 13.88 15.77 18.04 19.47]
    depth err: [11.19  0.94  0.86  0.79  0.76  0.73  0.71]
    R err: [86.75 10.12  9.96  9.57  9.38  9.22  9.17]
    T err: [6.04 0.75 0.75 0.74 0.74 0.74 0.75]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//codenerf_refiner_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 4.19  7.63  8.05 11.47 13.44 15.99 17.75]
    depth err: [11.24  0.87  0.83  0.75  0.72  0.69  0.66]
    R err: [94.05 10.57 10.57 10.38 10.16  9.75  9.56]
    T err: [6.07 0.72 0.72 0.72 0.73 0.76 0.8 ]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//autorfmix0207_refiner_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.44  9.67 10.34 13.67 15.44 17.52 18.9 ]
    depth err: [11.23  0.79  0.76  0.71  0.68  0.66  0.65]
    R err: [89.78  8.26  8.27  7.98  7.87  7.87  7.92]
    T err: [6.05 0.7  0.7  0.7  0.71 0.74 0.79]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//autorf_fcos3d/autorf0207_test_nuscenes_opt_pose_1_poss_pred_det3d_epoch_39/codes+poses.pth
    psnr: [ 7.45 10.91 12.21 13.47 15.02 17.15 18.56]
    depth err: [1.34 1.1  1.02 0.92 0.87 0.81 0.76]
    R err: [ 9.77  9.78  9.84  9.88 10.   10.17 10.25]
    T err: [0.85 0.84 0.83 0.82 0.81 0.78 0.76]

Process finished with exit code 0



==> figs/eval_results/nuscenes_vary_opt_method_new_infer.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_nuscenes_opt_pose_1_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [10.02 11.91 13.4  14.89 16.66 18.84 20.17]
    depth err: [0.66 0.62 0.59 0.58 0.55 0.53 0.51]
    R err: [0.   1.1  1.2  1.48 1.8  2.11 2.29]
    T err: [0.   0.02 0.03 0.04 0.07 0.13 0.23]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 3.56  4.01  4.32  5.97  7.9  10.62 12.86]
    depth err: [11.21 11.17 11.12 10.89 10.61 10.09  9.66]
    R err: [87.52 87.54 87.58 87.71 87.9  88.07 88.07]
    T err: [6.04 6.03 6.03 6.01 5.99 5.95 5.9 ]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_nuscenes_opt_pose_2_poss_err_full_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 7.19  8.83 10.12 11.81 13.7  16.15 17.82]
    depth err: [2.18 2.09 2.05 1.97 1.89 1.83 1.79]
    R err: [24.79 24.75 24.78 24.81 24.74 24.57 24.5 ]
    T err: [2.82 2.82 2.81 2.81 2.8  2.78 2.77]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.36 10.55 11.18 14.42 16.37 18.71 20.13]
    depth err: [11.28  0.68  0.67  0.63  0.6   0.58  0.57]
    R err: [86.75  6.97  6.96  6.87  6.93  6.99  7.02]
    T err: [6.04 0.64 0.64 0.65 0.66 0.69 0.75]

Process finished with exit code 0



==> figs/eval_results/nuscenes_vary_opt_method_new_infer2.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_nuscenes_opt_pose_1_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [10.02 11.91 13.4  14.89 16.66 18.84 20.17]
    depth err: [0.66 0.62 0.59 0.58 0.55 0.53 0.51]
    R err: [0.   1.1  1.2  1.48 1.8  2.11 2.29]
    T err: [0.   0.02 0.03 0.04 0.07 0.13 0.23]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 3.56  4.01  4.32  5.97  7.9  10.62 12.86]
    depth err: [11.21 11.17 11.12 10.89 10.61 10.09  9.66]
    R err: [87.52 87.54 87.58 87.71 87.9  88.07 88.07]
    T err: [6.04 6.03 6.03 6.01 5.99 5.95 5.9 ]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_nuscenes_opt_pose_2_poss_err_full_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 7.19  8.83 10.12 11.81 13.7  16.15 17.82]
    depth err: [2.18 2.09 2.05 1.97 1.89 1.83 1.79]
    R err: [24.79 24.75 24.78 24.81 24.74 24.57 24.5 ]
    T err: [2.82 2.82 2.81 2.81 2.8  2.78 2.77]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_nuscenes_opt_pose_1_poss_pred_fcos3d_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 7.3  10.34 11.91 13.54 15.57 17.99 19.5 ]
    depth err: [1.27 1.06 0.98 0.92 0.85 0.8  0.76]
    R err: [ 9.77  9.76  9.8   9.84 10.   10.06 10.05]
    T err: [0.85 0.84 0.83 0.82 0.81 0.79 0.77]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.36 10.55 11.18 14.42 16.37 18.71 20.13]
    depth err: [11.28  0.68  0.67  0.63  0.6   0.58  0.57]
    R err: [86.75  6.97  6.96  6.87  6.93  6.99  7.02]
    T err: [6.04 0.64 0.64 0.65 0.66 0.69 0.75]

Process finished with exit code 0



==> figs/eval_results/nuscenes_vary_opt_method_new_infer3.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.36 10.55 11.18 14.42 16.37 18.71 20.13]
    depth err: [11.28  0.68  0.67  0.63  0.6   0.58  0.57]
    R err: [86.75  6.97  6.96  6.87  6.93  6.99  7.02]
    T err: [6.04 0.64 0.64 0.65 0.66 0.69 0.75]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//test_nuscenes_opt_pose_3_poss_err_full_reg_iters_3_epoch_39_wo_pose/codes+poses.pth
    psnr: [ 3.61 10.49 11.64 14.53 16.18 18.35 19.7 ]
    depth err: [11.25  0.69  0.66  0.63  0.62  0.62  0.62]
    R err: [91.07  7.02  7.01  7.01  7.01  7.01  7.01]
    T err: [6.06 0.68 0.7  0.7  0.7  0.7  0.7 ]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//finetune_test_nuscenes_opt_pose_3_poss_err_full_reg_iters_3_epoch_19/codes+poses.pth
    psnr: [ 3.72  9.88 11.38 14.18 15.94 18.1  19.52]
    depth err: [11.13  0.81  0.76  0.72  0.7   0.68  0.68]
    R err: [87.15  6.95  6.82  6.82  6.82  6.82  6.82]
    T err: [6.04 0.67 0.64 0.64 0.64 0.64 0.64]
Processing ../exps_nuscenes_unipnerf/new_infer_collection_20220301//finetune_test_nuscenes_opt_pose_3_ada_posecode_poss_err_full_reg_iters_3_epoch_19/codes+poses.pth
    psnr: [ 3.61 10.08 11.52 14.28 16.   18.15 19.5 ]
    depth err: [11.17  0.76  0.72  0.69  0.67  0.66  0.67]
    R err: [87.78  6.85  6.78  6.78  6.78  6.89  7.01]
    T err: [6.04 0.66 0.66 0.66 0.66 0.68 0.69]
Processing exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_new_infer/finetune_pose_2023_08_07/test_nuscenes_opt_pose_3_ada_posecode_poss_err_full_reg_iters_3_epoch_19_2/codes+poses.pth
    psnr: [ 3.62 10.09 11.52 14.28 16.05 18.18 19.52]
    depth err: [11.28  0.76  0.72  0.69  0.68  0.67  0.67]
    R err: [90.02  6.79  6.74  6.74  6.77  6.86  6.92]
    T err: [6.07 0.67 0.66 0.66 0.66 0.68 0.69]



==> figs/eval_results/supp/NeRF_vary_init_err.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_ablation//test_nuscenes_opt_pose_1_rot_err_0.2_trans_err_0.0_reg_iters_0_epoch_39_c2o/codes+poses.pth
    psnr: [ 6.64  7.23  7.61  9.6  11.76 15.1  16.92]
    depth err: [1.15 0.95 0.87 0.71 0.65 0.62 0.59]
    R err: [11.46 11.62 11.6  11.59 11.57 11.54 11.51]
    T err: [0.   0.2  0.19 0.18 0.17 0.2  0.29]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_ablation//test_nuscenes_opt_pose_1_rot_err_0.2_trans_err_0.0_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 7.91  9.73 11.35 13.31 15.04 17.53 19.05]
    depth err: [0.84 0.74 0.69 0.64 0.6  0.57 0.54]
    R err: [11.46 10.78 10.2   9.55  9.05  8.19  7.66]
    T err: [0.   0.03 0.04 0.06 0.08 0.14 0.23]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_ablation//test_nuscenes_opt_pose_1_rot_err_0.4_trans_err_0.0_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 7.19  8.18  9.33 11.63 13.39 15.89 17.48]
    depth err: [1.13 1.02 0.93 0.83 0.78 0.75 0.71]
    R err: [22.92 22.58 22.2  21.42 20.64 19.41 18.55]
    T err: [0.   0.03 0.05 0.07 0.1  0.16 0.25]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_ablation//test_nuscenes_opt_pose_1_rot_err_0.0_trans_err_0.3_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 7.53  7.34  6.8   8.77 10.93 14.17 16.16]
    depth err: [4.71 4.5  4.27 4.07 3.92 3.76 3.67]
    R err: [0.   1.55 2.64 3.74 4.45 5.09 5.31]
    T err: [6.07 6.05 6.04 6.02 5.99 5.93 5.86]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_ablation//test_nuscenes_opt_pose_1_rot_err_0.0_trans_err_0.3_rel_trans_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 7.65  7.64  7.35  9.38 11.87 15.16 16.9 ]
    depth err: [4.68 4.18 3.69 3.18 2.77 2.42 2.23]
    R err: [0.   1.56 2.7  3.63 3.72 3.83 4.18]
    T err: [6.07 5.71 5.37 4.87 4.31 3.83 3.58]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_ablation//test_nuscenes_opt_pose_1_rot_err_0.2_trans_err_0.3_rel_trans_reg_iters_0_epoch_39/codes+poses.pth
    psnr: [ 7.34  7.38  6.96  9.17 11.41 14.39 16.18]
    depth err: [4.75 4.28 3.83 3.29 2.8  2.41 2.24]
    R err: [11.46 11.57 11.62 11.32 10.66  9.79  9.26]
    T err: [6.07 5.71 5.42 4.98 4.44 3.98 3.81]


==> figs/eval_results/supp/Two_datasets_pred_box2d_impact.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0215_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.36 10.55 11.18 14.42 16.37 18.71 20.13]
    depth err: [11.28  0.68  0.67  0.63  0.6   0.58  0.57]
    R err: [86.75  6.97  6.96  6.87  6.93  6.99  7.02]
    T err: [6.04 0.64 0.64 0.65 0.66 0.69 0.75]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0311_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_pred_box2d_epoch_39/codes+poses.pth
    psnr: [ 3.61 10.36 10.55 13.2  15.25 17.63 18.94]
    depth err: [11.28  0.85  0.82  0.76  0.75  0.74  0.73]
    R err: [86.25  7.47  7.41  7.3   7.34  7.34  7.39]
    T err: [6.05 0.98 0.98 0.98 0.98 1.   1.03]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0215_test_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39_best/codes+poses.pth
    psnr: [ 0.45  3.95  6.46 10.47 12.07 14.06 15.22]
    depth err: [9.83 2.19 1.93 1.65 1.6  1.54 1.49]
    R err: [89.64  6.79  6.71  6.76  6.78  6.89  6.99]
    T err: [6.16 1.06 1.06 1.05 1.04 1.01 0.97]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0311_test_kitti_opt_pose_1_poss_err_full_reg_iters_3_pred_box2d_epoch_39/codes+poses.pth
    psnr: [ 0.44  4.36  8.09 10.12 12.13 13.97 15.  ]
    depth err: [9.93 1.69 1.3  1.13 1.09 1.04 0.99]
    R err: [89.45  6.92  6.67  6.87  6.93  7.03  7.12]
    T err: [6.16 0.93 0.93 0.93 0.92 0.91 0.9 ]

Process finished with exit code 0



==> figs/eval_results/supp/UPNerf_vary_epoch.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_ablation//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_9/codes+poses.pth
    psnr: [ 3.75  8.37  9.36 11.11 12.89 14.8  15.85]
    depth err: [11.19  1.18  1.16  1.11  1.    0.93  0.9 ]
    R err: [88.14 15.62 15.49 15.08 14.9  14.52 14.26]
    T err: [6.05 1.07 1.07 1.07 1.07 1.07 1.07]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_ablation//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_19/codes+poses.pth
    psnr: [ 3.5   9.53 10.55 12.84 14.72 16.8  18.01]
    depth err: [11.29  0.83  0.81  0.75  0.7   0.66  0.65]
    R err: [87.84  9.77  9.72  9.54  9.42  9.14  8.99]
    T err: [6.08 0.71 0.71 0.71 0.72 0.74 0.78]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_ablation//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_29/codes+poses.pth
    psnr: [ 3.79  9.87 10.28 13.18 15.18 17.61 18.95]
    depth err: [11.21  0.84  0.84  0.77  0.73  0.69  0.67]
    R err: [94.28 10.51 10.48 10.32 10.25  9.98  9.8 ]
    T err: [6.05 0.65 0.65 0.65 0.65 0.66 0.68]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_ablation//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.36 10.55 11.18 14.42 16.37 18.71 20.13]
    depth err: [11.28  0.68  0.67  0.63  0.6   0.58  0.57]
    R err: [86.75  6.97  6.96  6.87  6.93  6.99  7.02]
    T err: [6.04 0.64 0.64 0.65 0.66 0.69 0.75]


==> figs/eval_results/supp/UPNerf_vary_iter.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_ablation//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_1_epoch_39/codes+poses.pth
    psnr: [ 3.62  9.1  10.58 12.81 14.74 17.4  19.04]
    depth err: [11.29  1.29  1.21  1.13  1.08  1.03  0.99]
    R err: [89.78 14.58 14.19 13.76 13.33 12.71 12.4 ]
    T err: [6.07 1.65 1.65 1.64 1.63 1.6  1.58]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_ablation//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_2_epoch_39/codes+poses.pth
    psnr: [ 3.49 10.25 12.01 14.56 16.46 18.76 20.13]
    depth err: [11.21  0.73  0.68  0.65  0.63  0.61  0.59]
    R err: [89.29  7.35  7.27  7.21  7.23  7.21  7.23]
    T err: [6.06 0.7  0.7  0.71 0.71 0.74 0.78]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_ablation//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.36 10.55 11.18 14.42 16.37 18.71 20.13]
    depth err: [11.28  0.68  0.67  0.63  0.6   0.58  0.57]
    R err: [86.75  6.97  6.96  6.87  6.93  6.99  7.02]
    T err: [6.04 0.64 0.64 0.65 0.66 0.69 0.75]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_ablation//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_4_epoch_39/codes+poses.pth
    psnr: [ 3.46  9.64  9.57 13.   15.3  18.03 19.55]
    depth err: [11.21  0.83  0.88  0.8   0.72  0.67  0.65]
    R err: [91.63 11.04 10.73 10.47 10.34 10.11 10.  ]
    T err: [6.06 0.7  0.69 0.7  0.71 0.75 0.81]
Processing ../exps_nuscenes_unipnerf/vehicle.car.v1.0-trainval.use_instance.bsize24.e_rate1.0_2023_02_15_ablation//test_nuscenes_opt_pose_1_poss_err_full_reg_iters_4_epoch_39/codes+poses.pth
    psnr: [ 3.46  9.64  9.57 13.   15.3  18.03 19.55]
    depth err: [11.21  0.83  0.88  0.8   0.72  0.67  0.65]
    R err: [91.63 11.04 10.73 10.47 10.34 10.11 10.  ]
    T err: [6.06 0.7  0.69 0.7  0.71 0.75 0.81]


==> figs/eval_results/supp/kitti_box_mlp_impact.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0215_test_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39_best/codes+poses.pth
    psnr: [ 0.45  3.95  6.46 10.47 12.07 14.06 15.22]
    depth err: [9.83 2.19 1.93 1.65 1.6  1.54 1.49]
    R err: [89.64  6.79  6.71  6.76  6.78  6.89  6.99]
    T err: [6.16 1.06 1.06 1.05 1.04 1.01 0.97]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0308_poseblock1_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 0.44  3.8   6.61 10.24 12.13 14.16 15.28]
    depth err: [9.84 2.36 2.07 1.82 1.72 1.62 1.53]
    R err: [89.92  6.45  6.37  6.73  6.8   6.82  6.84]
    T err: [6.15 1.21 1.2  1.18 1.16 1.09 1.01]


==> figs/eval_results/supp/kitti_pred_impact.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0215_test_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39_best/codes+poses.pth
    psnr: [ 0.45  3.95  6.46 10.47 12.07 14.06 15.22]
    depth err: [9.83 2.19 1.93 1.65 1.6  1.54 1.49]
    R err: [89.64  6.79  6.71  6.76  6.78  6.89  6.99]
    T err: [6.16 1.06 1.06 1.05 1.04 1.01 0.97]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0311_test_kitti_opt_pose_1_poss_err_full_reg_iters_3_pred_box2d_epoch_39/codes+poses.pth
    psnr: [ 0.44  4.36  8.09 10.12 12.13 13.97 15.  ]
    depth err: [9.93 1.69 1.3  1.13 1.09 1.04 0.99]
    R err: [89.45  6.92  6.67  6.87  6.93  7.03  7.12]
    T err: [6.16 0.93 0.93 0.93 0.92 0.91 0.9 ]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0312_aug2dbox_aug3dbox_test_kitti_opt_pose_1_poss_err_full_reg_iters_3_pred_wlh_epoch_41/codes+poses.pth
    psnr: [ 0.61  7.08  8.25 10.35 12.35 14.09 15.03]
    depth err: [9.96 1.93 1.87 1.75 1.72 1.69 1.63]
    R err: [88.51  5.71  5.55  5.76  5.84  5.97  6.07]
    T err: [6.15 1.64 1.64 1.63 1.62 1.57 1.51]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0312_aug2dbox_aug3dbox_test_kitti_opt_pose_1_poss_err_full_reg_iters_3_pred_wlh_pred_box2d_epoch_41/codes+poses.pth
    psnr: [ 0.71  7.72  8.14 10.5  12.44 14.19 15.16]
    depth err: [9.96 1.9  1.88 1.75 1.73 1.69 1.64]
    R err: [89.36  5.86  5.76  5.97  6.04  6.17  6.26]
    T err: [6.15 1.76 1.76 1.76 1.74 1.7  1.65]

Process finished with exit code 0



==> figs/eval_results/supp/kitti_pred_impact2.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0215_test_kitti_opt_pose_1_poss_err_full_reg_iters_3_epoch_39_best/codes+poses.pth
    psnr: [ 0.45  3.95  6.46 10.47 12.07 14.06 15.22]
    depth err: [9.83 2.19 1.93 1.65 1.6  1.54 1.49]
    R err: [89.64  6.79  6.71  6.76  6.78  6.89  6.99]
    T err: [6.16 1.06 1.06 1.05 1.04 1.01 0.97]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0311_test_kitti_opt_pose_1_poss_err_full_reg_iters_3_pred_box2d_epoch_39/codes+poses.pth
    psnr: [ 0.44  4.36  8.09 10.12 12.13 13.97 15.  ]
    depth err: [9.93 1.69 1.3  1.13 1.09 1.04 0.99]
    R err: [89.45  6.92  6.67  6.87  6.93  7.03  7.12]
    T err: [6.16 0.93 0.93 0.93 0.92 0.91 0.9 ]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0327_test_kitti_opt_pose_1_poss_err_full_reg_iters_3_pred_wlh_pred_box2d_epoch_39/codes+poses.pth
    psnr: [ 0.66  7.05  8.77 10.52 12.26 14.06 15.27]
    depth err: [9.99 2.3  2.15 2.07 2.03 1.98 1.91]
    R err: [90.33  6.51  6.4   6.47  6.5   6.59  6.66]
    T err: [6.16 1.96 1.96 1.95 1.93 1.89 1.81]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0327_test_kitti_opt_pose_1_poss_err_full_reg_iters_3_pred_wlh_pred_box2d_epoch_59/codes+poses.pth
    psnr: [ 0.58  7.32  8.2  10.34 12.21 14.17 15.44]
    depth err: [9.97 1.9  1.81 1.73 1.69 1.65 1.59]
    R err: [89.78  5.34  5.3   5.43  5.54  5.7   5.79]
    T err: [6.15 1.57 1.56 1.56 1.55 1.51 1.45]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0327_test_kitti_opt_pose_1_poss_err_full_reg_iters_3_pred_wlh_pred_box2d_epoch_69/codes+poses.pth
    psnr: [ 0.58  7.33  8.2  10.31 12.2  14.19 15.48]
    depth err: [9.96 1.87 1.79 1.71 1.67 1.63 1.57]
    R err: [89.02  5.36  5.31  5.44  5.56  5.71  5.79]
    T err: [6.15 1.55 1.55 1.55 1.53 1.5  1.44]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0327_test_kitti_opt_pose_1_poss_err_full_reg_iters_3_pred_wlh_pred_box2d_epoch_79/codes+poses.pth
    psnr: [ 0.59  7.28  8.18 10.3  12.18 14.19 15.48]
    depth err: [9.97 1.97 1.88 1.8  1.75 1.72 1.66]
    R err: [89.74  5.44  5.38  5.51  5.63  5.78  5.85]
    T err: [6.15 1.65 1.64 1.64 1.62 1.58 1.52]

Process finished with exit code 0



==> figs/eval_results/supp/nusc_box_mlp_impact.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0215_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.36 10.55 11.18 14.42 16.37 18.71 20.13]
    depth err: [11.28  0.68  0.67  0.63  0.6   0.58  0.57]
    R err: [86.75  6.97  6.96  6.87  6.93  6.99  7.02]
    T err: [6.04 0.64 0.64 0.65 0.66 0.69 0.75]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0308_poseblock1_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.58 10.23 11.38 14.45 16.41 18.78 20.16]
    depth err: [11.25  0.76  0.73  0.69  0.67  0.64  0.63]
    R err: [91.32  6.66  6.66  6.59  6.61  6.59  6.59]
    T err: [6.05 0.6  0.6  0.6  0.61 0.62 0.66]


==> figs/eval_results/supp/nusc_mini_vs_val.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0215_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.36 10.55 11.18 14.42 16.37 18.71 20.13]
    depth err: [11.28  0.68  0.67  0.63  0.6   0.58  0.57]
    R err: [86.75  6.97  6.96  6.87  6.93  6.99  7.02]
    T err: [6.04 0.64 0.64 0.65 0.66 0.69 0.75]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0215_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_full_val_epoch_39/codes+poses.pth
    psnr: [ 3.66 11.02 11.92 14.99 17.12 19.54 20.92]
    depth err: [12.61  0.73  0.71  0.67  0.65  0.63  0.63]
    R err: [89.68  5.61  5.68  5.63  5.67  5.69  5.71]
    T err: [6.94 0.59 0.59 0.59 0.6  0.62 0.67]


==> figs/eval_results/supp/nusc_pred_impact.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0215_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.36 10.55 11.18 14.42 16.37 18.71 20.13]
    depth err: [11.28  0.68  0.67  0.63  0.6   0.58  0.57]
    R err: [86.75  6.97  6.96  6.87  6.93  6.99  7.02]
    T err: [6.04 0.64 0.64 0.65 0.66 0.69 0.75]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0311_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_pred_box2d_epoch_39/codes+poses.pth
    psnr: [ 3.61 10.36 10.55 13.2  15.25 17.63 18.94]
    depth err: [11.28  0.85  0.82  0.76  0.75  0.74  0.73]
    R err: [86.25  7.47  7.41  7.3   7.34  7.34  7.39]
    T err: [6.05 0.98 0.98 0.98 0.98 1.   1.03]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0312_aug2dbox_aug3dbox_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_pred_wlh_epoch_41/codes+poses.pth
    psnr: [ 3.69  9.7  10.09 12.54 15.01 17.47 18.82]
    depth err: [11.3   1.11  1.05  0.96  0.94  0.92  0.89]
    R err: [88.13  6.78  6.81  6.75  6.87  6.91  6.92]
    T err: [6.04 1.24 1.24 1.24 1.24 1.23 1.21]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0312_aug2dbox_aug3dbox_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_pred_wlh_pred_box2d_epoch_41/codes+poses.pth
    psnr: [ 3.79 10.08 10.85 12.59 15.12 17.65 19.  ]
    depth err: [11.32  1.15  1.04  1.03  1.    0.98  0.95]
    R err: [86.38  6.34  6.33  6.36  6.39  6.44  6.48]
    T err: [6.06 1.36 1.35 1.35 1.34 1.32 1.3 ]

Process finished with exit code 0



==> figs/eval_results/supp/nusc_pred_impact2.txt <==
iters: [0, 3, 5, 10, 20, 50, 99]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0215_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_epoch_39/codes+poses.pth
    psnr: [ 3.36 10.55 11.18 14.42 16.37 18.71 20.13]
    depth err: [11.28  0.68  0.67  0.63  0.6   0.58  0.57]
    R err: [86.75  6.97  6.96  6.87  6.93  6.99  7.02]
    T err: [6.04 0.64 0.64 0.65 0.66 0.69 0.75]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0311_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_pred_box2d_epoch_39/codes+poses.pth
    psnr: [ 3.61 10.36 10.55 13.2  15.25 17.63 18.94]
    depth err: [11.28  0.85  0.82  0.76  0.75  0.74  0.73]
    R err: [86.25  7.47  7.41  7.3   7.34  7.34  7.39]
    T err: [6.05 0.98 0.98 0.98 0.98 1.   1.03]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0327_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_pred_wlh_pred_box2d_epoch_39/codes+poses.pth
    psnr: [ 3.64  8.87 11.43 12.84 14.94 17.29 18.75]
    depth err: [11.33  1.41  1.19  1.16  1.12  1.09  1.04]
    R err: [90.66  6.06  6.05  6.05  6.05  6.09  6.09]
    T err: [6.07 1.41 1.4  1.4  1.39 1.34 1.29]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0327_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_pred_wlh_pred_box2d_epoch_59/codes+poses.pth
    psnr: [ 3.35  9.97 10.73 12.54 14.79 17.38 18.95]
    depth err: [11.3   1.01  0.9   0.86  0.83  0.81  0.78]
    R err: [89.96  5.84  5.85  5.91  5.96  6.01  6.03]
    T err: [6.08 1.02 1.02 1.02 1.01 1.   0.98]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0327_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_pred_wlh_pred_box2d_epoch_69/codes+poses.pth
    psnr: [ 3.41  9.75 10.71 12.38 14.73 17.37 18.99]
    depth err: [11.36  1.05  0.92  0.88  0.86  0.84  0.81]
    R err: [94.41  5.87  5.87  5.94  5.99  6.02  6.03]
    T err: [6.05 1.03 1.02 1.02 1.02 1.   0.99]
Processing ../exps_nuscenes_unipnerf/supplemental//upnerf0327_test_nuscenes_opt_pose_1_poss_err_full_reg_iters_3_pred_wlh_pred_box2d_epoch_79/codes+poses.pth
    psnr: [ 3.59  9.56 10.84 12.47 14.76 17.39 19.02]
    depth err: [11.32  1.13  0.97  0.94  0.91  0.88  0.85]
    R err: [92.87  5.79  5.79  5.84  5.88  5.94  5.95]
    T err: [6.05 1.1  1.1  1.1  1.09 1.07 1.04]

Process finished with exit code 0


